Malware Detection Using Dynamic Birthmarks

In this paper, we explore the effectiveness of dynamic analysis techniques for identifying malware, using Hidden Markov Models (HMMs) and Profile Hidden Markov Models (PHMMs), both trained on sequences of API calls. We contrast our results to static analysis using HMMs trained on sequences of opcodes, and show that dynamic analysis achieves significantly stronger results in many cases. Furthermore, in contrasting our two dynamic analysis techniques, we find that using PHMMs consistently outperforms our analysis based on HMMs.

==> securityShieldDynamic.txt <==
1	-0.798707249	-21.00435686
2	-0.917922648	-36.65822881
3	-0.959189977	-16.88019097
4	-0.789696257	-26.96484113
5	-2.749992725	-15.3868315
6	-0.904759514	-15.75462427
7	-0.888130743	-23.71079336
8	-0.899470443	-22.64809451
9	-1.770434231	-25.07303367
10	-2.778833823	-13.87492
11	-0.909687753	-7.026014806
12	-0.872107924	-22.15351261
13	-0.917819144	-10.16446634
14	-0.922820643	-21.55418488
15	-0.970886269	-9.413004667
16	-3.769797487	-9.58992754
17	-2.869382848	-18.64883547
18	-2.859508859	-10.23799119
19	-2.884538582	-10.32353181
20	-0.930652425	-8.546145584
21	-0.928586025	-7.05340332
22	-0.902603819	-22.18158047
23	-0.980618271	-10.19943409
24	-0.911612258	-21.58978314
25	-0.876456215	-9.449016048
26	-0.934564124	-9.625741008
27	-2.916136298	-18.68466896
28	-2.913287649	-10.26308207
29	-0.938366029	-10.35563138
30	-0.907505131	-8.583693497
31	-2.700096181	-7.096030113
32	-2.952062234	-22.22278906
33	-2.955905502	-10.23839461
34	-0.8757784	-21.63103068
35	-0.957450609	-9.483705813
36	-1.221697144	-9.663430369
37	-2.951063723	-18.72535444
38	-2.940119541	-10.3067119
39	-0.938070614	-10.41663107
40	-0.929344446	-8.620053917
41	-2.723139169	-7.111007339
42	-2.756785422	-22.22334065
43	-2.931603676	-10.23491336
44	-0.807879868	-21.6290209
45	-0.833761101	-9.483473345
46	-0.875730057	-9.661857536
47	-0.886754965	-18.72380479
48	-0.844831016	-10.31420377
49	-1.370055155	-10.44195937
50	-0.949877446	-8.618206304

==> securityShieldStatic.txt <==
1	-2.724337892	-2.627804203
2	-4.941895073	-2.992034248
3	-2.514826746	-2.377489916
4	-2.364605085	-2.385724434
5	-2.671627662	-10.32278238
6	-2.771829664	-9.851763009
7	-4.388101204	-2.979911474
8	-2.761828764	-5.121063678
9	-4.320528619	-3.535088469
10	-5.717568303	-17.77114902
11	-2.748238071	-2.652543327
12	-2.471646288	-2.992965689
13	-2.160962537	-4.952228441
14	-3.389844818	-9.625599955
15	-2.748238071	-13.2851582
16	-2.224549949	-10.98110186
17	-3.0850792	-4.6763145
18	-3.130341469	-5.869287436
19	-2.938139597	-4.018208398
20	-2.250274649	-22.48309328
21	-2.665802049	-2.627773228
22	-2.645971717	-2.993152389
23	-6.132379252	-2.376497127
24	-4.088514756	-2.382641128
25	-2.622175267	-10.5893097
26	-2.652916252	-9.852254199
27	-2.679758757	-2.982434561
28	-6.331769471	-5.105026598
29	-2.62484279	-3.539502967
30	-4.890452377	-18.2701692
31	-3.264235306	-2.620799337
32	-2.671979625	-2.993530103
33	-2.663103219	-2.367513574
34	-2.997275844	-2.372694446
35	-7.564943135	-10.50521688
36	-2.80038907	-9.902338445
37	-2.096378867	-3.297097448
38	-2.75435806	-5.129361599
39	-2.75435806	-3.532422585
40	-2.640989616	-18.0221557
41	-2.653413416	-2.626705159
42	-2.656468176	-2.994211694
43	-2.75770988	-2.366554024
44	-2.866333396	-2.373137176
45	-2.904313478	-10.53143655
46	-2.649685479	-9.859313359
47	-2.619126106	-3.040043042
48	-6.645856079	-5.101208747
49	-4.502883154	-3.545623687
50	-6.243698864	-18.10049795
